Extending OpenKIM with an Uncertainty Quantification Toolkit for Molecular Modeling

Atomistic simulations are an important tool in materials modeling. Interatomic potentials (IPs) are at the heart of such molecular models, and the accuracy of a model's predictions depends strongly on the choice of IP. Uncertainty quantification (UQ) is an emerging tool for assessing the reliability of atomistic simulations. The Open Knowledgebase of Interatomic Models (OpenKIM) is a cyberinfrastructure project whose goal is to collect and standardize the study of IPs to enable transparent, reproducible research. Part of the OpenKIM framework is the Python package, KIM-based Learning-Integrated Fitting Framework (KLIFF), that provides tools for fitting parameters in an IP to data. This paper introduces a UQ toolbox extension to KLIFF. We focus on two sources of uncertainty: variations in parameters and inadequacy of the functional form of the IP. Our implementation uses parallel-tempered Markov chain Monte Carlo (PTMCMC), adjusting the sampling temperature to estimate the uncertainty due to the functional form of the IP. We demonstrate on a Stillinger--Weber potential that makes predictions for the atomic energies and forces for silicon in a diamond configuration. Finally, we highlight some potential subtleties in applying and using these tools with recommendations for practitioners and IP developers.

==> listings/listing1.txt <==
import os
import numpy as np

from kliff.calculators import Calculator
from kliff.dataset import Dataset
from kliff.dataset.weight import (
    MagnitudeInverseWeight,
)
from kliff.loss import Loss
from kliff.models import KIMModel
from kliff.models.parameter_transform import (
    LogParameterTransform,
)
from kliff.utils import download_dataset

# Instantiate a transformation class to do the log
# parameter transform
param_names = ["A", "B", "sigma", "lambda", "gamma"]
params_transform = LogParameterTransform(
    param_names
)

# Instantiate the model and set the potential
model = KIMModel(
    "SW_StillingerWeber_1985_Si__MO_405512056662_006",
    params_transform,
)

# Set the tunable parameters and the initial guess
opt_params = {
    name: [["default"]] for name in param_names
}
model.set_opt_params(**opt_params)

# Get the dataset and set the weights
dataset_path = download_dataset("Si_training_set")
dataset_path /= "varying_alat"
# Instantiate the weight class
weight = MagnitudeInverseWeight(
    # Each key in weight_params contains a list
    # [c_1, c_2]
    weight_params={
        "energy_weight_params": [0.0, 0.1],
        "forces_weight_params": [1e-2, 0.1],
    }
)
# Read the configurations and reference data from
# the dataset
tset = Dataset(dataset_path, weight=weight)
configs = tset.get_configs()

# Create a calculator, which consists of simulations
# to compute material properties
calc = Calculator(model)
# Set the configurations to use by the calculator
ca = calc.create(configs)

# Instantiate the loss function
residual_data = {"normalize_by_natoms": False}
loss = Loss(calc, residual_data=residual_data)

# Train the model
loss.minimize(method="lm")


==> listings/listing2.txt <==
from kliff.uq import MCMC, get_T0
from multiprocessing import Pool

np.random.seed(2022)

# Get the dimensionality of the problem
# Number of parameters
ndim = calc.get_num_opt_params()
nwalkers = 2 * ndim  # Number of parallel walkers

# Generate a temperature ladder
T0 = get_T0(loss)
Tladder = np.sort(
    np.append(np.logspace(0, 7, 15), T0)
)
ntemps = len(Tladder)  # Number of temperatures

# Instantiate a sampler
sampler = MCMC(
    loss,
    nwalkers=nwalkers,
    logprior_args=(np.tile([-8, 8], (ndim, 1)),),
    Tladder=Tladder,
    # Other keyword arguments for ptemcess.Sampler
    random=np.random.RandomState(2022),
)
# Declare multiprocessing pool for parallel
# computing
sampler.pool = Pool(processes=nwalkers)


==> listings/listing3.txt <==
# Initial starting points for each walker
p0 = np.random.uniform(
    low=-6.0,
    high=6.0,
    size=(ntemps, nwalkers, ndim),
)

# Run MCMC
sampler.run_mcmc(p0, 150000)
sampler.pool.close()


==> listings/listing4.txt <==
from kliff.uq import rhat

# Retrieve the samples
# Set the burn-in time and thinning factor
burnin, thin = 10000, 200
samples = sampler.chain[:, :, burnin::thin]

# Assess convergence by computing rhat
rhat_array = np.empty(ntemps)
for tidx in range(ntemps):
    rhat_array[tidx] = rhat(samples[tidx])

